Unveiling A Hidden Risk: Exposing Educational but Malicious Repositories in GitHub

Are malicious repositories hiding under the educational label in GitHub? Recent studies have identified collections of GitHub repositories hosting malware source code with notable collaboration among the developers. Thus, analyzing GitHub repositories deserves inevitable attention due to its open-source nature providing easy access to malicious software code and artifacts. Here we leverage the capabilities of ChatGPT in a qualitative study to annotate an educational GitHub repository based on maliciousness of its metadata contents. Our contribution is twofold. First, we demonstrate the employment of ChatGPT to understand and annotate the content published in software repositories. Second, we provide evidence of hidden risk in educational repositories contributing to the opportunities of potential threats and malicious intents. We carry out a systematic study on a collection of 35.2K GitHub repositories claimed to be created for educational purposes only. First, our study finds an increasing trend in the number of such repositories published every year. Second, 9294 of them are labeled by ChatGPT as malicious, and further categorization of the malicious ones detects 14 different malware families including DDoS, keylogger, ransomware and so on. Overall, this exploratory study flags a wake-up call for the community for better understanding and analysis of software platforms.

==> README.txt <==
sofia466362
AUTHOR: Christos Faloutsos
DATE: Feb. 2014; updated Aug. 2014; updated Feb. 2018

PURPOSE:
template for papers, from ./samplePaper10
* Has \usepackage{paralist} for tight lists.
* has algorithm style
(* has tikz for drawings)

Also has \notice{}, to draw attention to important points
for presentation.

--- aug'14
Replaced \notice{} with \marginnote and \todo,
for more emphasis

--- Feb'18
- fixed the margin issue - now, 'make final' works fine.
- added more citations in ./BIB, and comments on ./BIB/catbib.bash


